Improving DRAM Performance by Parallelizing Refreshes with Accesses

Modern DRAM cells are periodically refreshed to prevent data loss due to leakage. Commodity DDR DRAM refreshes cells at the rank level. This degrades performance significantly because it prevents an entire rank from serving memory requests while being refreshed. DRAM designed for mobile platforms, LPDDR DRAM, supports an enhanced mode, called per-bank refresh, that refreshes cells at the bank level. This enables a bank to be accessed while another in the same rank is being refreshed, alleviating part of the negative performance impact of refreshes. However, there are two shortcomings of per-bank refresh. First, the per-bank refresh scheduling scheme does not exploit the full potential of overlapping refreshes with accesses across banks because it restricts the banks to be refreshed in a sequential round-robin order. Second, accesses to a bank that is being refreshed have to wait. To mitigate the negative performance impact of DRAM refresh, we propose two complementary mechanisms, DARP (Dynamic Access Refresh Parallelization) and SARP (Subarray Access Refresh Parallelization). The goal is to address the drawbacks of per-bank refresh by building more efficient techniques to parallelize refreshes and accesses within DRAM. First, instead of issuing per-bank refreshes in a round-robin order, DARP issues per-bank refreshes to idle banks in an out-of-order manner. Furthermore, DARP schedules refreshes during intervals when a batch of writes are draining to DRAM. Second, SARP exploits the existence of mostly-independent subarrays within a bank. With minor modifications to DRAM organization, it allows a bank to serve memory accesses to an idle subarray while another subarray is being refreshed. Extensive evaluations show that our mechanisms improve system performance and energy efficiency compared to state-of-the-art refresh policies and the benefit increases as DRAM density increases.

==> gnuplots/16gb_scurve.dat <==
1.033384297 1.009260794 1.015412721 1.033919758
1.057319677 1.015296196 1.016379015 1.050899291
1.053633909 0.943410867 1.022473583 1.068286394
1.047171512 1.012585839 1.022985714 1.048740836
1.042073083 1.015419978 1.024533224 1.043216382
1.050521837 1.013063339 1.024848245 1.052438526
1.041045642 1.020801141 1.030953562 1.042472156
1.069194978 1.025379859 1.032587633 1.065552054
1.102659977 1.02565869  1.035860901 1.102016623
1.060915919 1.019959022 1.037448364 1.063801662
1.070370127 1.023959333 1.039838122 1.073208036
1.084978679 1.0281647   1.041353005 1.08156961
1.064050832 1.024199809 1.042015577 1.067179489
1.069754719 1.024780225 1.04228833  1.071823109
1.081900855 1.00687205  1.044707855 1.092770624
1.072269644 1.028272486 1.04600895  1.075127723
1.065939094 1.029643758 1.046080224 1.070095889
1.072729895 1.025381425 1.046720119 1.076559503
1.080032505 0.994572787 1.050097166 1.089923451
1.088594522 1.030521245 1.056246903 1.094143249
1.075146534 1.030581823 1.056929132 1.078838609
1.080407266 1.027122233 1.057721122 1.083587499
1.093534951 0.979545288 1.057931089 1.105609681
1.087447623 1.04061998  1.059239011 1.084205907
1.085783544 0.99625976  1.060668535 1.097447622
1.084473475 1.033094277 1.061511067 1.088925229
1.095700485 1.012562689 1.061604463 1.103209949
1.092530263 1.034906014 1.062099178 1.09739709
1.114776814 1.011487633 1.062814238 1.116672635
1.087322498 0.969108901 1.06710826  1.109856682
1.080728779 1.004194271 1.068380202 1.092273549
1.112398417 1.029967272 1.068691782 1.116313601
1.087831605 0.980162923 1.069859515 1.10061552
1.088697703 1.043258628 1.069964648 1.092158682
1.092802043 0.977494198 1.069998169 1.110476581
1.092303989 0.985886089 1.073116702 1.103708927
1.105238111 1.033156888 1.073235174 1.110842735
1.080305001 1.040928986 1.074403871 1.08469651
1.109124335 1.026423033 1.076304384 1.118996585
1.090730316 1.048572177 1.076891042 1.09350159
1.103610604 1.044375631 1.077557399 1.107325809
1.099451491 0.986827103 1.077689851 1.117186251
1.13302634  1.046545708 1.0776961   1.127451144
1.106046154 1.054223979 1.078117058 1.105487937
1.101436507 1.007107005 1.080430103 1.11197308
1.097711883 1.052484493 1.080655676 1.098887883
1.107381893 1.052463868 1.083207004 1.111164862
1.092518486 1.029861289 1.083235779 1.098426631
1.102697464 1.04860288  1.083605353 1.106543607
1.097497429 1.051579074 1.085102435 1.102074997
1.110803469 1.047778313 1.085557991 1.116693877
1.106271659 1.004708401 1.086457135 1.115627687
1.116997447 1.042510779 1.08998719  1.124830011
1.119790097 1.015768409 1.095604206 1.131736145
1.101872895 1.04998353  1.097376016 1.109167631
1.110970674 1.062823606 1.097717712 1.115574607
1.128043882 1.009233499 1.098757615 1.143119049
1.106539361 1.062392565 1.098916041 1.112178318
1.115234876 1.043983225 1.09906482  1.124516244
1.11880851  1.056888135 1.1059818   1.125854455
1.129531469 1.039105056 1.109298282 1.147726372
1.130354072 1.04188576  1.109938018 1.140307677
1.124773596 1.061606491 1.110297672 1.13335037
1.135099141 1.05729061  1.110974425 1.145300992
1.116704199 1.074915584 1.112658848 1.122318487
1.133365646 1.052873197 1.11861762  1.14968262
1.135841238 1.052478202 1.120971538 1.155696082
1.130462022 1.070428205 1.129213311 1.136358819
1.136928888 1.090932321 1.130391091 1.142191456
1.150517881 1.066280522 1.131088597 1.159960937
1.138730173 1.085087163 1.132153145 1.146251014
1.150378847 1.064911282 1.13218874  1.165733592
1.138401554 1.083270623 1.132914727 1.155539066
1.140310642 1.071201638 1.133585499 1.148985804
1.158505919 1.0692748   1.137802779 1.167516676
1.138913432 1.075860101 1.140684427 1.143429418
1.145521132 1.092053096 1.144255873 1.148329396
1.141688205 1.107052688 1.144281301 1.155824921
1.145239608 1.094322695 1.144881584 1.150473862
1.148302065 1.097704588 1.145856524 1.157995525
1.163801344 1.057734962 1.145858302 1.180953936
1.150790142 1.075514569 1.1464313   1.16008433
1.142882731 1.089481069 1.148581229 1.150145481
1.183492501 1.10122363  1.14983928  1.181816089
1.14816273  1.088451403 1.150088632 1.155078444
1.172060532 1.087125281 1.151281432 1.185481552
1.156250597 1.095239724 1.153369076 1.159621271
1.161878183 1.098666996 1.155164899 1.17571078
1.150750201 1.082797927 1.155296073 1.159274038
1.157338136 1.120282167 1.155358461 1.166295827
1.177993822 1.098211017 1.169929955 1.19102865
1.173904167 1.110085389 1.171160025 1.185436192
1.175647971 1.100830798 1.174288855 1.184418422
1.183688761 1.119644476 1.182496169 1.203194794
1.189454476 1.127521396 1.184063523 1.202517887
1.190249881 1.104421112 1.185570717 1.198674826
1.196568728 1.102125067 1.18832605  1.202226593
1.218353895 1.114939265 1.205627514 1.231169814
1.214283854 1.105037858 1.21268548  1.226812821
1.232594084 1.110354722 1.231494972 1.248312076


==> gnuplots/32gb_scurve.dat <==
0.934518543 1.095203267 0.948166976 1.102340094
0.963402957 1.091090993 0.980146901 1.093201854
0.954038103 1.153752415 0.986003473 1.174687853
0.949421999 1.135284636 0.987521882 1.149634467
0.977242496 1.074909236 0.988798836 1.076262334
0.943621548 1.134425293 0.989206834 1.158977775
0.971580792 1.117392707 0.989540932 1.129024038
0.953376049 1.123819488 0.9895517   1.136477232
0.983772805 1.08504225  0.99360974  1.086336081
0.993094229 1.105578893 0.995666735 1.104458269
0.951946346 1.157840118 0.995838337 1.176884117
0.959966482 1.159035883 1.001616852 1.175466867
0.994281657 1.073390644 1.006507185 1.076550817
0.979394077 1.127840145 1.011173008 1.137641443
0.978169883 1.147797911 1.011436929 1.155496972
0.986379477 1.134872173 1.013495959 1.146071714
0.978947969 1.118576762 1.013682247 1.122954853
0.997907852 1.144045598 1.016225448 1.152930634
0.997758276 1.104682441 1.016838817 1.107820891
0.98061427  1.14265905  1.021792415 1.162736376
0.992370772 1.150558182 1.023000703 1.162102035
1.003131805 1.124452577 1.024105514 1.129527375
0.999426879 1.131572186 1.02415774  1.135713542
1.013420792 1.165329945 1.028223683 1.171178853
0.989033893 1.163375734 1.028904235 1.179991988
0.97266679  1.160561111 1.028947696 1.186612097
1.006783389 1.152284517 1.029762586 1.157478892
0.991758893 1.18836094  1.031097639 1.199916672
0.98901443  1.172265798 1.031197957 1.193825556
0.997758374 1.152508888 1.03400742  1.163851209
1.01310346  1.109489402 1.034404701 1.112400609
0.983698691 1.173406    1.035229357 1.196672377
1.01495075  1.133961687 1.035333179 1.140016179
1.001758444 1.144357113 1.036967209 1.149182533
0.985970702 1.177079636 1.04056937  1.203668637
1.026620357 1.160098102 1.041897903 1.169438071
1.021501153 1.173109014 1.043715857 1.182759265
1.02232367  1.135819042 1.043729305 1.142393225
1.015634845 1.128619368 1.044375552 1.142102349
0.999945188 1.173671869 1.046402759 1.194589385
1.019784104 1.137855959 1.048195064 1.14328032
0.999040897 1.19652565  1.050731981 1.227330902
1.025403556 1.122446717 1.051004901 1.12655617
1.019351837 1.168169287 1.052098797 1.178389283
1.045973279 1.094721122 1.056111021 1.096944015
1.036640173 1.16722511  1.05900034  1.17657476
1.025455362 1.173366591 1.061816749 1.189751502
1.05998502  1.157804676 1.068707743 1.168611936
1.050669185 1.145959922 1.070483223 1.155879003
1.039465197 1.172327211 1.071383308 1.177582497
1.066833922 1.167770864 1.071861089 1.170047256
1.047917059 1.176562884 1.073245676 1.181595314
1.056343185 1.151537966 1.074085009 1.159319122
1.055724434 1.181323364 1.080031088 1.189971916
1.061913612 1.159468824 1.082568441 1.164758807
1.037276097 1.192176098 1.08693923  1.207854775
1.044402857 1.2363556   1.089014443 1.2669813
1.047088746 1.187807543 1.089945878 1.205816459
1.051893439 1.186750845 1.10075279  1.208594689
1.069981719 1.190017525 1.100836183 1.198672618
1.04273686  1.183206334 1.103905757 1.199808548
1.052594154 1.196758366 1.107860907 1.2293225
1.023211993 1.241280753 1.114011357 1.281873796
1.087125265 1.180563381 1.116224532 1.193779096
1.087645862 1.191075681 1.124748479 1.202910384
1.063193491 1.212992703 1.1252793   1.228045065
1.101775621 1.237502275 1.131029555 1.253416499
1.083210726 1.237771324 1.134811697 1.257411593
1.084339428 1.235008143 1.137242358 1.255801778
1.053837174 1.209968365 1.138246962 1.241672522
1.12945549  1.241308164 1.142014418 1.254244761
1.067468705 1.231368013 1.144342665 1.254638793
1.097883566 1.229993    1.149606647 1.239812741
1.099042246 1.238840911 1.151449317 1.255979594
1.072870823 1.250060824 1.15200217  1.295331043
1.100481476 1.212787659 1.153380145 1.238642345
1.130804299 1.230670659 1.154996058 1.24406181
1.09997942  1.215497188 1.157310208 1.244657214
1.109932265 1.242817992 1.164235415 1.258511878
1.112449496 1.255724955 1.164915314 1.284956401
1.098219987 1.271366977 1.167146563 1.29408033
1.055540014 1.282861009 1.168130586 1.340531122
1.131896361 1.285749114 1.168389015 1.309184291
1.122414171 1.265673919 1.168792773 1.292837857
1.125231687 1.244180365 1.173068788 1.259810753
1.096543417 1.236362258 1.173419703 1.261019989
1.117708621 1.250082727 1.175406687 1.263210947
1.084824245 1.296726573 1.177452499 1.341262567
1.119750275 1.25000654  1.17870765  1.273398384
1.118984643 1.234470408 1.179477675 1.256522887
1.120510733 1.281293943 1.182230584 1.304564804
1.181970154 1.25016649  1.183161401 1.260315354
1.140982067 1.313602156 1.183980831 1.336719657
1.126158971 1.241135449 1.189804093 1.255774993
1.095374322 1.314767606 1.19103471  1.366308108
1.085551113 1.272075526 1.19133007  1.319984625
1.169156306 1.291233445 1.197301546 1.304622315
1.183090865 1.287311308 1.201405389 1.299661578
1.150119501 1.249382113 1.204693912 1.267400842
1.141968358 1.280090207 1.20510209  1.302521364


==> gnuplots/8gb_scurve.dat <==
1.014983281 0.995439031 1.034586386 1.022288398
1.004319156 1.009535195 1.015645934 1.016148572
1.010066771 1.015425014 1.021467144 1.021881322
1.008916841 1.01548713  1.019525091 1.020180839
1.023784186 1.018639736 1.067592942 1.055617919
1.011684717 1.020082618 1.029746449 1.029070132
1.009794531 1.022380784 1.030095377 1.030488936
1.020192673 1.025714473 1.048261445 1.041664221
1.015768887 1.029646538 1.038487468 1.037411877
1.002520959 1.030158095 1.038000566 1.041470894
1.01671681  1.031958969 1.041574044 1.041553815
1.01927429  1.032009947 1.040251377 1.040460864
1.02076543  1.032505715 1.041284401 1.040866997
1.01987107  1.033755588 1.042884179 1.043213434
1.027365833 1.034013934 1.060769072 1.050439453
1.024614533 1.036655841 1.045931988 1.046312713
1.020111501 1.037956682 1.044449923 1.043734884
1.025689526 1.041179693 1.046817054 1.044184499
1.022453892 1.041476022 1.047983154 1.04660173
1.031273416 1.042447026 1.047257852 1.045522574
1.024396277 1.043884934 1.05217251  1.051689514
1.029727885 1.045812888 1.052679359 1.049247059
1.031728424 1.04613058  1.056078105 1.054824931
1.020530162 1.047638784 1.060172979 1.061931571
1.03389589  1.049369283 1.052273129 1.050722716
1.025352544 1.051553373 1.050300324 1.050332544
1.035701019 1.053500455 1.062582866 1.061063565
1.031608256 1.053942285 1.063384405 1.06250221
1.04904851  1.054452699 1.071068427 1.066167591
1.028558941 1.056247756 1.065585053 1.066659498
1.036450575 1.05678028  1.059347966 1.056894171
1.032471985 1.056886709 1.08553007  1.07643304
1.022497915 1.057631001 1.060185829 1.060450065
1.038558982 1.057770208 1.066288781 1.064345664
1.021157893 1.058003521 1.06117403  1.060385508
1.042723367 1.059073735 1.06556821  1.060432435
1.028690279 1.059473481 1.069282986 1.070236989
1.027490109 1.060058982 1.06011825  1.057841363
1.033085691 1.06013965  1.068510096 1.070957889
1.033157414 1.061407721 1.065269326 1.063659713
1.006022158 1.061605956 1.055933848 1.058592193
1.038080627 1.064304327 1.079166187 1.077547389
1.05005266  1.065600197 1.094969294 1.082502645
1.039882306 1.06567049  1.071458256 1.070856609
1.02000152  1.065749168 1.067217686 1.070562003
1.028865883 1.065937519 1.068370942 1.067187522
1.032796145 1.066014986 1.061887746 1.071873697
1.019832435 1.066110666 1.063918357 1.065472694
1.036088592 1.066745028 1.065218152 1.064443114
1.036129058 1.067238366 1.077074947 1.080135712
1.043638139 1.067306527 1.069346499 1.065247536
1.029450833 1.0675041   1.064901906 1.065389318
1.034279764 1.068683177 1.071725864 1.069895503
1.001368015 1.071006578 1.066867409 1.071654338
1.020236147 1.073248942 1.073340979 1.074089506
1.050221508 1.078547099 1.081924223 1.082768451
1.054038414 1.0790512   1.082872102 1.079075216
1.036848884 1.080634886 1.086679549 1.087323426
1.042172404 1.081469885 1.082210073 1.080924482
1.054347223 1.082599487 1.081098798 1.077155932
1.046778838 1.083274365 1.08665394  1.087895017
1.059647235 1.085419478 1.086254026 1.083389506
1.049198973 1.085819179 1.083392523 1.08290907
1.060883014 1.089271638 1.085918298 1.0875048
1.061538942 1.09085979  1.09250443  1.09263297
1.025465938 1.092840845 1.085972827 1.088141676
1.021526927 1.092977217 1.087784016 1.089998842
1.053741952 1.096552485 1.101451839 1.097559794
1.06228264  1.098115703 1.101718248 1.101101497
1.074301811 1.098770104 1.12240789  1.111265129
1.077061239 1.100515715 1.100136445 1.097123317
1.02517572  1.100986847 1.092138035 1.098007399
1.065516898 1.101661631 1.09854361  1.097278069
1.073693839 1.102638675 1.103523555 1.102922485
1.072351271 1.10267904  1.099610238 1.09876466
1.079490515 1.103164286 1.101268652 1.100810118
1.072773188 1.104376268 1.102714869 1.100160044
1.058825742 1.105047297 1.101296771 1.101845023
1.073097407 1.107995089 1.110765653 1.11520194
1.077455551 1.108224864 1.10655883  1.1058844
1.085851981 1.1088304   1.10845936  1.104115105
1.074425086 1.109595271 1.10619487  1.105380915
1.054924434 1.112237295 1.109161982 1.113113264
1.064954506 1.112963193 1.107979868 1.106794193
1.078811745 1.114034364 1.111030479 1.107573989
1.068769297 1.116483766 1.114056085 1.113759126
1.058718051 1.116652583 1.112433709 1.112552151
1.085413616 1.119332588 1.114959707 1.112361168
1.075850713 1.120070521 1.121112553 1.120568098
1.080427746 1.121065062 1.121219475 1.120501818
1.085515196 1.12905058  1.123366441 1.125115533
1.095754689 1.130491822 1.126787189 1.125501684
1.07265378  1.131159524 1.129585686 1.128736257
1.119863811 1.141352592 1.137457272 1.144320591
1.104920575 1.143668396 1.133636238 1.135731254
1.097322168 1.145184522 1.143723353 1.142433998
1.117487591 1.148633081 1.14934118  1.148415043
1.114833441 1.161357375 1.157413935 1.156884575
1.116996703 1.164138058 1.163896522 1.161206792
1.121310318 1.17335693  1.171090564 1.169173792


==> gnuplots/ddr4_ref.dat <==
labels REFab "FGR 2x" "FGR 4x" AR DSARP
8Gb 1	0.960707203	0.919072466	0.996628909	1.078835128
16Gb 1	0.959560112	0.862868811	0.99600257	1.122936121
32Gb 1	0.956508479	0.848833497	0.994922922	1.201757323


==> gnuplots/energy_reduction.dat <==
"label" REFab  REFpb   Elastic DARP    SARPab  SARPpb  DSARP   "No REF"
8Gb 38.29737486 38.01339984 37.50487284 37.19101498 37.51543091 37.10956219 37.13696439 36.62837379
16Gb 40.28002957 39.98934172 39.31686032 38.5880554  38.87011186 38.32202032 38.19702453 36.62837379
32Gb 44.89668048 44.55212982 44.15089965 43.2499876  41.77129397 41.0808851  40.84946035 36.62837379


==> gnuplots/mpki_ws.dat <==
"label" 8Gb 16Gb 32Gb 8Gb 16Gb 32Gb
0   4.4 7.6    13.4 2.1 4.6 12.6
25  6.3 10.1   16.2 3.2 7.7 16.4
50  6.7 11.2   18.4 3.4 8.1 15.9
75  9.8 14.6   24.3 3.8 8.1 15.6
100 12.4 18.3   29  3.5 7.7 15.5
Avg 7.8 12.3   20.2 3.2 7.3 15.3


==> gnuplots/multi-core-perf-density-sweep.dat <==
"label"  REFpb   Elastic DARP    SARPab  SARPpb  DSARP   "No REF"
8Gb 4   1.8 7.6 7.1 8   7.9 8.9
16Gb 4.3 1.5 9.7 10.9    11.6    12.3    13.7
32Gb 4.1 1.3 8.3 18.9    18.6    20.2    24.8


==> gnuplots/perf_loss_all.dat <==
'label' REFab REFpb
8Gb 8.2 4.5
16Gb 12 8.3
32Gb 19.9 16.6


==> gnuplots/perf_loss_mpki.dat <==
label 8Gb 16Gb    32Gb
0 5.6 8.6 14.9
25 7.3 10.9 17.9
50 7.5 11.3 19.0
75 9.4 13.6 22.4
100 10.8 15.5 24.5
Gmean 8.2 12 19.9


==> gnuplots/rfc_trend.dat <==
4 260
8 350
16 530
32 890
64 1610


==> gnuplots/rfc_trend_pes.dat <==
1 110
2 160
4 260
8 460
16 860
32 1660
64 3260

